Vector Boson Production in Association with a Jet at Forward Rapidities

Final states with a vector boson and a hadronic jet allow one to infer the Born-level kinematics of the underlying hard scattering process, thereby probing the partonic structure of the colliding protons. At forward rapidities, the parton collisions are highly asymmetric and resolve the parton distributions at very large or very small momentum fractions, where they are less well constrained by other processes. Using theory predictions accurate to next-to-next-to-leading order (NNLO) in QCD for both $\mathrm{W}^{\pm}$ and $\mathrm{Z}$ production in association with a jet at large rapidities at the LHC, we perform a detailed phenomenological analysis of recent LHC measurements. The increased theory precision allows us to clearly identify specific kinematical regions where the description of the data is insufficient. By constructing ratios and asymmetries of these cross sections, we aim to identify possible origins of the deviations, and highlight the potential impact of the data on improved determinations of parton distributions.

==> data.txt <==

##############
## Figure 3 ##
##############

      LOWER_X      UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 20.00000000  25.00000000 1732.15159846 1566.19535724 1938.66088817  2295.37472424 2169.87231903 2424.78143633   2312.49655160 2285.68580101 2331.62614846
1 25.00000000  30.00000000 1110.20777300 1004.11914245 1242.13560825  1464.29307309 1385.38127018 1545.18585371   1457.99206474 1443.73439790 1468.98713760
2 30.00000000  40.00000000  627.70902264  567.98814528  701.89665573   828.41794483  783.92672594  874.04524658    831.53260407  823.32352679  832.31715531
3 40.00000000  50.00000000  311.98932660  282.51746437  348.53494036   417.91741260  394.87756766  442.23760688    422.93478169  417.18098158  423.21181498
4 50.00000000 100.00000000   66.81192182   60.56458652   74.48434774    99.88418804   92.76544809  108.82825700    100.69259358   99.57995293  101.25088123

##############
## Figure 4 ##
##############

      LOWER_X      UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 20.00000000  25.00000000 2795.01384840 2527.15906528 3128.34141942  3658.21962183 3464.02141568 3855.46840295   3671.13030236 3634.34864058 3701.40365261
1 25.00000000  30.00000000 1850.88884712 1673.98097466 2070.89714375  2404.13768773 2279.35441361 2529.58151079   2388.90657807 2358.05732461 2398.84830172
2 30.00000000  40.00000000 1089.05561288  985.42125262 1217.80027283  1410.32576448 1338.05297241 1482.66702152   1409.95323238 1395.03626520 1409.95323238
3 40.00000000  50.00000000  564.50620377  511.17132339  630.64498345   743.26176916  703.89168207  783.59500636    755.89795661  740.97531137  756.59421969
4 50.00000000 100.00000000  130.88473494  118.72120914  145.90786152   195.39451388  181.95236942  212.56077760    202.98450386  199.13068872  205.13659851

##############
## Figure 5 ##
##############

      LOWER_X      UPPER_X  Y_CENTRAL_LO   Y_LOWER_LO   Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 20.00000000  25.00000000  268.12423555 242.82677259 299.48381283   350.32247431 332.13095255 368.74186587    341.86864735  337.58308600  347.96416976
1 25.00000000  30.00000000  179.87750934 162.94236152 200.85962287   233.62433804 221.70421169 245.59873768    231.95465271  228.22342925  231.95465271
2 30.00000000  40.00000000  107.12722318  97.07781328 119.56695167   138.86719437 131.84626068 145.90058198    138.79119808  137.12828917  139.27311324
3 40.00000000  50.00000000   56.07264111  50.84372735  62.53592221    73.05196841  69.33884165  76.79359844     72.71865321   72.12051809   73.21899542
4 50.00000000 100.00000000   13.42511916  12.14171227  14.94604742    18.20795563  17.18816106  19.42704328     18.72932270   18.38638835   18.82454299

##############
## Figure 6 ##
##############

     LOWER_X    UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0 2.20000000 2.70000000 23421.65331540 21199.57486980 26180.16200390 32906.09874460 30896.54775660 35089.42292040  33704.00516770 33263.29334270 33933.03554440
1 2.70000000 3.20000000 17072.05697200 15449.37680950 19087.35276550 22739.22036970 21494.93810470 24026.72976080  22516.77559450 22292.88969380 22645.86825420
2 3.20000000 3.70000000  9773.49323232  8842.48001020 10930.38301880 12543.91918810 11914.75636290 13166.08003290  12413.53437860 12229.41642710 12464.35406730
3 3.70000000 4.20000000  4076.65966717  3687.45344033  4560.55530792  5208.48640453  4949.75232402  5462.64545659   5174.55121725  5129.03531750  5242.19864428

##############
## Figure 7 ##
##############

     LOWER_X    UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0 2.20000000 2.70000000 36468.08645720 33012.04341290 40757.34875590 51576.95895440 48394.41701930 55049.01306330  53601.90000600 52676.13754850 54192.01080490
1 2.70000000 3.20000000 29406.31543190 26614.19085060 32873.14802010 39251.81247840 37099.09375430 41481.74727810  39476.17490190 39130.45659830 39639.08118830
2 3.20000000 3.70000000 18933.50751020 17131.54868390 21172.15789790 23869.27761900 22730.63095730 24963.91613970  23540.54713990 23176.63538850 23668.15766850
3 3.70000000 4.20000000  8999.47851681  8140.91696782 10066.72485550 10834.87318030 10384.28737710 11229.24909940  10433.08538640 10192.95810720 10543.96668070

##############
## Figure 8 ##
##############

     LOWER_X    UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 2.20000000 2.70000000 3635.18065448 3295.43871629 4055.37901980  5044.67540488 4748.72177331 5362.67153743   5166.30471233 5083.94473856 5234.77124475
1 2.70000000 3.20000000 2904.12210979 2632.23642619 3240.52991631  3784.29129250 3591.00294789 3979.10421535   3747.16088872 3700.60356852 3757.90510381
2 3.20000000 3.70000000 1819.42436505 1648.72739178 2030.73588929  2251.58250503 2151.47433184 2344.74140982   2170.66166736 2117.83052347 2197.96707201
3 3.70000000 4.20000000  830.43921889  752.35903844  927.14759423   992.45371808  952.91531981 1026.46546829    950.99740819  927.76715522  972.41482890

##############
## Figure 9 ##
##############

     LOWER_X    UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0 2.00000000 2.50000000 16820.00203110 15223.49532750 18802.14627070 23173.56509900 21811.76768600 24629.55239810  23647.91210750 23242.61520580 23731.00110590
1 2.50000000 3.00000000 15897.39164130 14387.21281730 17772.71745890 21095.80223510 19952.75555970 22272.96200300  21119.50698620 20927.63505680 21172.45466030
2 3.00000000 3.50000000 12320.02906140 11148.25484840 13775.54999620 16319.74158900 15437.84436020 17226.30863960  16294.38719100 16106.37117400 16376.85133180
3 3.50000000 4.50000000  4653.40612533  4210.13460739  5204.21952147  6399.29248264  6022.70518400  6801.73366365   6513.80546911  6409.51776630  6513.80546911

###############
## Figure 10 ##
###############

     LOWER_X    UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0 2.00000000 2.50000000 35307.85466680 31958.06384770 39466.33896680 47154.03773250 44566.98046120 49835.10391240  47828.72005210 47040.20788480 47828.72005210
1 2.50000000 3.00000000 30040.52099090 27187.54738970 33583.10303780 39761.78822690 37623.83675210 41954.73988290  40226.76734020 39667.20707770 40226.76734020
2 3.00000000 3.50000000 18579.09349330 16812.96384570 20772.61667630 24923.89000330 23540.21321310 26364.42999480  25424.28727960 25051.98358830 25542.75210680
3 3.50000000 4.50000000  4940.00077716  4470.10091346  5523.70466779  6854.25124695  6444.91255541  7294.30659320   7065.60646990  6929.36908161  7114.14522816

###############
## Figure 11 ##
###############

     LOWER_X    UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 2.00000000 2.50000000 1712.36901462 1552.46321670 1910.10496575  2245.85155277 2129.66042399 2363.88290999   2272.51078075 2245.21627828 2280.91657066
1 2.50000000 3.00000000 3928.69210574 3561.10274521 4383.45151605  5072.12128981 4819.51436364 5323.43352587   5011.50371649 4952.56383464 5028.85159125
2 3.00000000 3.50000000 2908.99402049 2636.21309400 3246.63818239  3863.55670195 3656.74817800 4076.62842594   3864.56819688 3826.13058903 3892.37011831
3 3.50000000 4.50000000  319.50273202  287.52608923  356.73933036   445.12213680  418.58508320  473.76244254    458.46556790  451.40490382  460.35484166

###############
## Figure 12 ##
###############

     LOWER_X    UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0 2.00000000 2.50000000    0.35466359  0.29889146  0.40863884     0.34098237   0.31727478   0.36621835      0.33830368    0.33294228    0.34405004
1 2.50000000 3.00000000    0.30787488  0.26144607  0.35193631     0.30671582   0.28680838   0.32864039      0.31146570    0.30547205    0.31532816
2 3.00000000 3.50000000    0.20256447  0.17390043  0.22893520     0.20861762   0.19535263   0.22360697      0.21884444    0.21365890    0.22286814
3 3.50000000 4.50000000    0.02987413  0.02531352  0.03360113     0.03432733   0.03185619   0.03747399      0.04063512    0.03828231    0.04641392

###############
## Figure 13 ##
###############

     LOWER_X    UPPER_X       CT14      MMHT14  NNPDF31_NNLO  CT14/NNPDF31_NLO  MMHT14/NNPDF31_NLO  NNPDF31_NNLO/NNPDF31_NLO
0 2.00000000 2.50000000 0.33973308  0.32964430    0.33830368        0.99167606          0.96222706                0.98750368
1 2.50000000 3.00000000 0.31581127  0.29951157    0.31146570        1.03180982          0.97855590                1.01761210
2 3.00000000 3.50000000 0.22054284  0.20021152    0.21884444        1.06084914          0.96305200                1.05267956
3 3.50000000 4.50000000 0.01923855 -0.00452018    0.04063512        0.54144915         -0.12721579                1.14363364

###############
## Figure 14 ##
###############

        LOWER_X      UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0   30.00000000  35.00000000 18067.10235860 16231.21370880 20386.94734970 22079.83215830 21038.63787450 23021.72967550  21550.96264800 21170.30166280 21799.97002850
1   35.00000000  40.00000000 12520.32961080 11259.68475560 14109.34342880 14702.36615350 14103.28857890 15186.72677230  14444.72612160 14298.88058570 14500.70634820
2   40.00000000  50.00000000  7515.71351926  6768.07923722  8455.07462941  8706.21595372  8375.07900935  8960.54199346   8454.19130396  8319.66218813  8481.85487248
3   50.00000000  60.00000000  4218.06789260  3805.34625396  4734.40218008  4516.46732225  4403.10240297  4566.54868685   4403.66460209  4332.80454575  4436.90028248
4   60.00000000  70.00000000  2594.25555038  2344.32185006  2905.69717359  2555.01698728  2519.89302769  2586.80500106   2466.01579590  2426.66839987  2492.05980654
5   70.00000000  80.00000000  1682.52524755  1522.74552221  1880.91479900  1546.03587135  1491.51788561  1568.35611710   1478.54551804  1447.08380754  1507.37642656
6   80.00000000 100.00000000   956.29614923   859.27245853  1067.04498823   813.22867446   762.09291714   837.47389056    775.65538712   763.94486046   790.33769387
7  100.00000000 120.00000000   473.93464647   421.49974820   535.33087106   368.52411365   331.78658915   386.99124988    344.90863496   340.11451858   354.16819492
8  120.00000000 140.00000000   251.83546508   222.04779742   287.37728219   181.80670235   157.34567709   194.32988617    171.35012982   169.60397461   176.25742059
9  140.00000000 160.00000000   141.21184155   123.58743617   162.55132772    95.57450541    79.50412324   103.85190626     88.07759086    86.44902679    92.57735507
10 160.00000000 180.00000000    82.66538790    71.88272012    95.87765558    52.74467510    42.11258850    58.24106978     49.57677906    49.22060293    51.65721227
11 180.00000000 200.00000000    50.15294108    43.36426429    58.55491550    30.44909526    23.35425342    34.11750924     28.17310762    28.09700899    29.65528606
12 200.00000000 220.00000000    31.44388715    27.04975187    36.92945847    18.21666156    13.40673007    20.70252731     16.90494852    16.76594789    17.74731561
13 220.00000000 250.00000000    18.34968871    15.69969267    21.68634415    10.06590810     7.02181821    11.64217965      9.34586817     9.29088284     9.85180920
14 250.00000000 280.00000000     9.93799044     8.45160452    11.82618616     5.12959610     3.34056955     6.05316966      4.77206251     4.72324494     5.04421234
15 280.00000000 310.00000000     5.62461732     4.75783201     6.73373124     2.75547090     1.67337687     3.31228839      2.54117396     2.50612425     2.70649916
16 310.00000000 340.00000000     3.29947728     2.77789469     3.97104499     1.54879976     0.88245430     1.89044334      1.35406753     1.35159524     1.48924472
17 340.00000000 370.00000000     1.99116120     1.66917121     2.40798697     0.88596388     0.46100608     1.10398157      0.78065761     0.76855668     0.85830422
18 370.00000000 400.00000000     1.23298581     1.02944926     1.49763613     0.52791096     0.25413245     0.66783258      0.45936763     0.45074936     0.51099617
19 400.00000000 450.00000000     0.68627834     0.57043602     0.83777873     0.27766938     0.11711302     0.35967883      0.24155216     0.23759994     0.26608850

###############
## Figure 15 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000 1942.77193431 1747.26429182 2189.16984886  2357.43248775 2250.30945996 2452.41730243   2278.04893323 2222.23876005 2293.07624864
1   35.00000000  40.00000000 1431.04627636 1288.27212468 1610.57246693  1645.87071158 1584.96774105 1691.02006624   1581.18389255 1503.77074114 1581.18389255
2   40.00000000  50.00000000  952.32679310  858.39364435 1070.08854828  1027.10691085  999.83429554 1041.40450970    995.42652536  974.56960210 1001.30056385
3   50.00000000  60.00000000  570.73829246  515.23735635  640.06282057   566.42516049  559.29582540  574.37917412    536.68088251  522.70525195  546.70530556
4   60.00000000  70.00000000  352.24949693  318.43935194  394.34249047   335.08682193  326.75779274  339.91860696    312.80754905  301.21393733  319.03986910
5   70.00000000  80.00000000  231.61029844  209.66156281  258.84861816   206.65732628  197.34732530  211.08092853    200.11826984  194.57144823  202.21459912
6   80.00000000 100.00000000  136.11748391  122.56404434  151.78770600   112.13148469  103.83042231  116.42211397    105.84758082  102.94134702  108.46521943
7  100.00000000 120.00000000   70.83313918   63.13280578   79.78911668    53.02899225   46.99156777   56.24697180     50.07387108   49.01989101   51.55460668
8  120.00000000 140.00000000   39.21623831   34.64961073   44.63364858    27.20201239   23.10495324   29.40065238     25.35199790   25.00534043   26.32870372
9  140.00000000 160.00000000   22.75608587   19.95463652   26.13109385    14.88749457   12.16232702   16.33909250     13.82443493   13.62001066   14.39096804
10 160.00000000 180.00000000   13.66855743   11.90651232   15.81805906     8.43023005    6.59318859    9.40681867      7.78991244    7.66737434    8.16841303
11 180.00000000 200.00000000    8.46429337    7.32973834    9.86389536     4.95700843    3.71243940    5.61698572      4.64963737    4.64963737    4.91933058
12 200.00000000 220.00000000    5.38597932    4.63952391    6.31477767     3.01752316    2.16601325    3.46684670      2.87089910    2.83692396    2.99587266
13 220.00000000 250.00000000    3.18155717    2.72497804    3.75497625     1.68866045    1.14392661    1.97542598      1.58104982    1.56335411    1.66653606
14 250.00000000 280.00000000    1.74731592    1.48711800    2.07720395     0.88094721    0.56026437    1.04849406      0.81869816    0.81772197    0.86512800
15 280.00000000 310.00000000    0.99215156    0.83974622    1.18685287     0.47399514    0.27881138    0.57563216      0.43586223    0.43586223    0.47394885
16 310.00000000 340.00000000    0.58474448    0.49244559    0.70345195     0.26582727    0.14441349    0.32874687      0.23716402    0.23411820    0.25527372
17 340.00000000 370.00000000    0.35240162    0.29546445    0.42604110     0.15292411    0.07573386    0.19286961      0.14154228    0.14082486    0.15395461
18 370.00000000 400.00000000    0.21982574    0.18354594    0.26698192     0.09302634    0.04397534    0.11819601      0.07985559    0.07850441    0.08860458
19 400.00000000 450.00000000    0.12202971    0.10141515    0.14897759     0.04982347    0.02129338    0.06438535      0.04248453    0.04135367    0.04737693

###############
## Figure 16 ##
###############

        LOWER_X      UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0   30.00000000  35.00000000 18067.09957330 16231.21032950 20386.94561400 22754.56197020 21587.75892730 23871.82040440  22524.91508670 22083.66396320 22524.91508670
1   35.00000000  40.00000000 12520.31028090 11259.66792120 14109.32078540 16148.50046310 15282.10237300 17005.00100790  16140.65420800 16043.28583620 16314.11846140
2   40.00000000  50.00000000  7515.70561510  6768.07271203  8455.06485126 10421.01975920  9776.39626532 11114.37780300  10554.68322060 10400.92514330 10614.80081180
3   50.00000000  60.00000000  4218.06098444  3805.34011794  4734.39430291  6065.08159051  5672.41318551  6522.66363161   6236.60905434  6132.83632511  6273.27434119
4   60.00000000  70.00000000  2594.24757210  2344.31469541  2905.68815896  3790.53829189  3543.27383500  4093.20492867   3908.64200762  3838.37015783  3942.49744333
5   70.00000000  80.00000000  1682.51613721  1522.73731071  1880.90456642  2492.87247135  2322.50417189  2701.25433434   2588.34285378  2533.50487374  2595.12783637
6   80.00000000 100.00000000   956.29788453   859.27404496  1067.04682796  1446.83063735  1340.68121303  1575.16729284   1516.85429255  1484.51847847  1535.94734456
7  100.00000000 120.00000000   473.93018433   421.49618845   535.32518289   741.87786372   682.15140351   813.41763848    774.59749859   756.22538166   778.46604131
8  120.00000000 140.00000000   251.82867645   222.04207468   287.36918817   408.70694647   373.01099754   451.36706369    429.14876546   417.72573131   434.04117710
9  140.00000000 160.00000000   141.21157269   123.58749564   162.55053506   237.54104340   215.26165436   264.17471499    249.16304807   242.05578679   251.22259882
10 160.00000000 180.00000000    82.66629637    71.88374533    95.87681964   144.24090474   129.82828929   161.53407056    153.32000100   147.81683543   154.58041382
11 180.00000000 200.00000000    50.15561781    43.36645277    58.55770915    90.65629089    81.09455844   102.18067999     96.10490466    93.01993913    97.00027226
12 200.00000000 220.00000000    31.44393684    27.04984243    36.92871456    58.81590570    52.29993142    66.70643423     63.08435686    60.52054812    63.58234109
13 220.00000000 250.00000000    18.34873437    15.69891957    21.68514366    35.65123876    31.50012610    40.71156439     37.76465422    36.44742066    38.04430865
14 250.00000000 280.00000000     9.93760275     8.45129070    11.82569860    20.20136708    17.71770072    23.24993220     21.98686997    21.04451025    22.26685965
15 280.00000000 310.00000000     5.62414014     4.75743750     6.73314424    11.92697476    10.39185878    13.82298540     12.80437944    12.32660335    12.98283396
16 310.00000000 340.00000000     3.30039139     2.77817858     3.97216597     7.28122419     6.30458229     8.49515636      7.87349244     7.53814881     7.99120582
17 340.00000000 370.00000000     1.99093284     1.66898152     2.40770841     4.57479106     3.93868280     5.37073453      5.00989252     4.77478406     5.08717933
18 370.00000000 400.00000000     1.23268422     1.02926192     1.49726913     2.94285133     2.52015401     3.47482821      3.25235556     3.09570829     3.32930071
19 400.00000000 450.00000000     0.68598771     0.57019482     0.83742317     1.70644612     1.45302372     2.02727049      1.91095962     1.80691463     1.95147116
20 450.00000000 500.00000000     0.33616959     0.27789229     0.41287941     0.88553995     0.74875958     1.06002615      1.00766582     0.94702255     1.03341947
21 500.00000000 550.00000000     0.17436193     0.14341812     0.21532432     0.47959797     0.40275654     0.57836846      0.54539204     0.51244681     0.56094490
22 550.00000000 700.00000000     0.05711303     0.04663549     0.07109851     0.17127819     0.14240786     0.20880927      0.20095619     0.18729259     0.20776407

###############
## Figure 17 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO    Y_LOWER_LO    Y_UPPER_LO  Y_CENTRAL_NLO   Y_LOWER_NLO   Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000 1942.77297414 1747.26523046 2189.17101451  2425.91623041 2306.20435835 2538.49656242   2364.88528182 2332.59924741 2368.94069564
1   35.00000000  40.00000000 1431.04443859 1288.27047336 1610.57039384  1794.45517346 1706.29560710 1877.43492153   1734.57522252 1719.43221913 1752.41887732
2   40.00000000  50.00000000  952.32767327  858.39444014 1070.08953345  1206.84308082 1146.93995574 1263.95917872   1205.52787042 1195.38246638 1215.57307828
3   50.00000000  60.00000000  570.73851291  515.23754682  640.06308135   734.24022672  697.28060370  771.39737454    738.08685881  729.47928932  740.16785751
4   60.00000000  70.00000000  352.24942911  318.43929720  394.34240421   474.21171173  448.09869201  503.29942052    471.83698596  467.62460621  475.63763396
5   70.00000000  80.00000000  231.61159983  209.66273484  258.85008199   317.24885557  299.42878641  338.17251797    326.86999408  320.32283880  326.86999408
6   80.00000000 100.00000000  136.11709304  122.56375156  151.78726793   189.35805679  177.90531913  202.62020711    192.32136149  189.62827243  192.95913796
7  100.00000000 120.00000000   70.83344453   63.13307070   79.78946834   100.35097597   93.74315077  107.86093976    102.91322886  101.18204832  103.53028421
8  120.00000000 140.00000000   39.21639419   34.64973090   44.63385353    56.88879230   52.82661622   61.46339773     58.31116067   57.44683166   58.59148933
9  140.00000000 160.00000000   22.75591447   19.95449296   26.13088566    33.94667708   31.32329428   36.89787867     34.64092366   34.01573534   34.66268979
10 160.00000000 180.00000000   13.66852937   11.90648587   15.81802973    20.93419283   19.20653190   22.87980112     21.44321681   21.01007020   21.57099390
11 180.00000000 200.00000000    8.46396563    7.32946016    9.86283909    13.32991749   12.15937465   14.65430313     13.86401940   13.52925086   13.94452249
12 200.00000000 220.00000000    5.38590496    4.63946112    6.31468804     8.72417126    7.91415824    9.64610935      9.05914078    8.83052256    9.19054069
13 220.00000000 250.00000000    3.18134902    2.72480284    3.75472627     5.33128211    4.80576063    5.93417870      5.51625948    5.39903518    5.56572148
14 250.00000000 280.00000000    1.74715430    1.48698694    2.07700163     3.05421315    2.73171028    3.42829419      3.18187764    3.09329226    3.20003173
15 280.00000000 310.00000000    0.99229166    0.83986232    1.18702397     1.79980756    1.59952684    2.03399701      1.86403813    1.81718504    1.87948905
16 310.00000000 340.00000000    0.58461457    0.49234145    0.70328740     1.09906119    0.97055719    1.25062779      1.15457755    1.11610109    1.16310303
17 340.00000000 370.00000000    0.35244200    0.29549883    0.42608882     0.68861367    0.60458026    0.78851751      0.73760779    0.71009158    0.74584722
18 370.00000000 400.00000000    0.21978765    0.18351545    0.26693352     0.44267614    0.38633461    0.51029154      0.46509428    0.45169559    0.46985589
19 400.00000000 450.00000000    0.12199877    0.10138990    0.14893898     0.25665457    0.22258945    0.29790748      0.27759821    0.26594789    0.28105999
20 450.00000000 500.00000000    0.05966852    0.04931222    0.07329686     0.13223951    0.11380418    0.15480910      0.14405906    0.13705210    0.14619238
21 500.00000000 550.00000000    0.03049871    0.02507620    0.03767662     0.07088149    0.06056950    0.08363152      0.08048304    0.07611357    0.08196171
22 550.00000000 700.00000000    0.00995406    0.00812135    0.01240145     0.02481345    0.02098984    0.02960696      0.02828441    0.02664207    0.02901161

###############
## Figure 18 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000    1.00000015  0.83238604  1.16155303     0.97034749   0.91112431   1.03678402      0.95676110    0.93986155    0.98715367
1   35.00000000  40.00000000    1.00000154  0.83964583  1.15341049     0.91044776   0.85420569   0.97395249      0.89492817    0.88589226    0.90010282
2   40.00000000  50.00000000    1.00000105  0.84920559  1.14287649     0.83544760   0.77621745   0.90052333      0.80098958    0.78824367    0.81403621
3   50.00000000  60.00000000    1.00000164  0.86188569  1.12920748     0.74466720   0.69054078   0.80504514      0.70609919    0.69313747    0.72346628
4   60.00000000  70.00000000    1.00000308  0.87343204  1.12005392     0.67405123   0.62022658   0.73006071      0.63091370    0.61759557    0.64924947
5   70.00000000  80.00000000    1.00000541  0.88394881  1.11791784     0.62018250   0.55773483   0.67335136      0.57123248    0.55907733    0.59497672
6   80.00000000 100.00000000    0.99999819  0.89620823  1.11580817     0.56207593   0.49021975   0.62012634      0.51135787    0.50048173    0.53238657
7  100.00000000 120.00000000    1.00000942  0.88532104  1.12955640     0.49674499   0.41493780   0.56002819      0.44527466    0.43747635    0.46665303
8  120.00000000 140.00000000    1.00002696  0.87634818  1.14116187     0.44483389   0.35600098   0.51169215      0.39927909    0.39075549    0.41927456
9  140.00000000 160.00000000    1.00000190  0.86872579  1.15111902     0.40234944   0.30849904   0.47163366      0.35349379    0.34499278    0.37931974
10 160.00000000 180.00000000    0.99998901  0.86220411  1.15981554     0.36567072   0.26825652   0.43663948      0.32335494    0.31841423    0.34455451
11 180.00000000 200.00000000    0.99994663  0.85647034  1.16746474     0.33587405   0.23604236   0.40785416      0.29314953    0.28965907    0.31620707
12 200.00000000 220.00000000    0.99999842  0.85147527  1.17445403     0.30972339   0.20830655   0.38227348      0.26797370    0.26368875    0.28945011
13 220.00000000 250.00000000    1.00005201  0.84618709  1.18189864     0.28234385   0.17951537   0.35541986      0.24747660    0.24432036    0.26711286
14 250.00000000 280.00000000    1.00003901  0.84037238  1.19004416     0.25392322   0.15027055   0.32692928      0.21704147    0.21211994    0.23673960
15 280.00000000 310.00000000    1.00008485  0.83536266  1.19729080     0.23102848   0.12718006   0.30364951      0.19846131    0.19303368    0.21697369
16 310.00000000 340.00000000    0.99972303  0.83064940  1.20320426     0.21271145   0.10960526   0.28443789      0.17197801    0.16913533    0.19451060
17 340.00000000 370.00000000    1.00011470  0.82699433  1.20947674     0.19366215   0.09094122   0.26486413      0.15582323    0.15107718    0.17657625
18 370.00000000 400.00000000    1.00024466  0.82348977  1.21493900     0.17938757   0.07778305   0.24949773      0.14124152    0.13592303    0.16223029
19 400.00000000 450.00000000    1.00042367  0.81951200  1.22127368     0.16271793   0.06171019   0.23209596      0.12640359    0.12175427    0.14418749

###############
## Figure 19 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000    0.99999946  0.83472325  1.15895662     0.97176995   0.91285237   1.03811763      0.96328095    0.93968142    0.98305624
1   35.00000000  40.00000000    1.00000128  0.84150328  1.15133433     0.91719801   0.86412813   0.97861910      0.91156836    0.86693890    0.91666847
2   40.00000000  50.00000000    0.99999908  0.85051214  1.14138148     0.85106915   0.80316627   0.90798520      0.82571838    0.80841731    0.83764033
3   50.00000000  60.00000000    0.99999961  0.86189532  1.12907317     0.77144392   0.72634589   0.82374179      0.72712429    0.70818935    0.74944596
4   60.00000000  70.00000000    1.00000019  0.87227435  1.11949788     0.70661861   0.65234419   0.75857978      0.66295682    0.63838560    0.68065755
5   70.00000000  80.00000000    0.99999438  0.88213249  1.11759782     0.65140448   0.58782038   0.70494534      0.61222588    0.59525638    0.63128374
6   80.00000000 100.00000000    1.00000287  0.89489021  1.11512597     0.59216643   0.51746987   0.65186253      0.55036830    0.53504488    0.57198865
7  100.00000000 120.00000000    0.99999569  0.88775048  1.12643282     0.52843524   0.44126032   0.59471334      0.48656399    0.47348359    0.50893143
8  120.00000000 140.00000000    0.99999603  0.87862094  1.13813749     0.47816119   0.38178689   0.54919395      0.43477094    0.42882598    0.45831429
9  140.00000000 160.00000000    1.00000753  0.87085016  1.14832097     0.43855528   0.33574044   0.51258156      0.39907813    0.39317689    0.42130254
10 160.00000000 180.00000000    1.00000205  0.86411251  1.15726123     0.40270146   0.29434490   0.47945321      0.36328096    0.35756642    0.38612237
11 180.00000000 200.00000000    1.00003872  0.85820049  1.16539880     0.37187090   0.25955001   0.45053766      0.33537441    0.33478175    0.36158219
12 200.00000000 220.00000000    1.00001381  0.85292881  1.17246363     0.34588078   0.23074211   0.42576081      0.31690634    0.31288473    0.33583882
13 220.00000000 250.00000000    1.00006543  0.84734730  1.18030943     0.31674566   0.19881618   0.39790689      0.28661629    0.28088975    0.30579143
14 250.00000000 280.00000000    1.00009250  0.84126844  1.18890699     0.28843672   0.16933241   0.36974932      0.25730033    0.25609171    0.27652995
15 280.00000000 310.00000000    0.99985881  0.83583110  1.19607261     0.26335879   0.14259938   0.34523444      0.23382689    0.23386650    0.25850714
16 310.00000000 340.00000000    1.00022221  0.83144456  1.20327474     0.24186758   0.12062115   0.32360652      0.20541195    0.20128758    0.22589649
17 340.00000000 370.00000000    0.99988545  0.82706141  1.20882614     0.22207533   0.10070233   0.30366016      0.19189368    0.18881194    0.21392562
18 370.00000000 400.00000000    1.00017333  0.82352244  1.21472667     0.21014536   0.09074341   0.29005515      0.17169764    0.16708190    0.19439982
19 400.00000000 450.00000000    1.00025366  0.81932688  1.22114018     0.19412657   0.07559701   0.27309857      0.15304326    0.14713466    0.17568275

###############
## Figure 20 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000    9.29965172  7.75170956 10.79024600     9.36605068   8.86888045   9.94611802      9.46027205    9.29317248    9.80991351
1   35.00000000  40.00000000    8.74907389  7.35566556 10.08095952     8.93288036   8.56889212   9.39075365      9.13538659    9.04314840    9.60293108
2   40.00000000  50.00000000    7.89194799  6.70980763  9.01110027     8.47644570   8.15404796   8.80533196      8.49303398    8.35788677    8.69337107
3   50.00000000  60.00000000    7.39054650  6.37516598  8.33988156     7.97363471   7.77349368   8.16113802      8.20536886    8.07333499    8.42701845
4   60.00000000  70.00000000    7.36482400  6.43582978  8.24897466     7.62494022   7.52011975   7.81929932      7.88349195    7.75770408    8.15548077
5   70.00000000  80.00000000    7.26446647  6.42314944  8.12103266     7.48115685   7.21734822   7.83408576      7.38835849    7.23114291    7.59898501
6   80.00000000 100.00000000    7.02552032  6.30340346  7.83914717     7.25245614   6.79642225   7.83227744      7.32804076    7.16108810    7.53492556
7  100.00000000 120.00000000    6.69086041  5.93984075  7.55763301     6.94948363   6.25670176   7.84234558      6.88799623    6.73641539    7.07291422
8  120.00000000 140.00000000    6.42171396  5.64227826  7.32801754     6.68357546   5.78433959   7.86873275      6.75884128    6.50967045    6.95240751
9  140.00000000 160.00000000    6.20545389  5.40397744  7.14320242     6.41978440   5.34032928   7.85824170      6.37115306    6.19238961    6.69664659
10 160.00000000 180.00000000    6.04785021  5.22601336  7.01446777     6.25661160   4.99542578   7.99987356      6.36422802    6.09579424    6.63129562
11 180.00000000 200.00000000    5.92523663  5.08449647  6.91787406     6.14263536   4.71136044   8.20191037      6.05920535    5.86605716    6.37797826
12 200.00000000 220.00000000    5.83810023  4.97941318  6.85659121     6.03695832   4.44295846   8.41022628      5.88838128    5.71734940    6.18179705
13 220.00000000 250.00000000    5.76751815  4.88676559  6.81626732     5.96088344   4.15821796   8.79943523      5.91117880    5.69597738    6.23118202
14 250.00000000 280.00000000    5.68757507  4.78431134  6.76820147     5.82281892   3.79202011   9.15567077      5.82884237    5.58150033    6.16126016
15 280.00000000 310.00000000    5.66911102  4.73910242  6.78699862     5.81328933   3.53036714   9.88292128      5.83022293    5.46896956    6.20952901
16 310.00000000 340.00000000    5.64259669  4.69040891  6.79107732     5.82633884   3.31965301  10.72475796      5.70941379    5.40043005    6.27938720
17 340.00000000 370.00000000    5.65026113  4.67363644  6.83307567     5.79348740   3.01460698  11.69838545      5.51536713    5.25269885    6.06394249
18 370.00000000 400.00000000    5.60892369  4.61823718  6.81283328     5.67485490   2.73183336  12.00470441      5.75247933    5.33229488    6.39900309
19 400.00000000 450.00000000    5.62386272  4.60658763  6.86536682     5.57306368   2.35055917  13.04017240      5.68564913    5.31050726    6.26318508

###############
## Figure 21 ##
###############

        LOWER_X      UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0   30.00000000  35.00000000    9.29964531  7.75168992 10.79025098     9.37978059   8.83284672   9.99607390      9.52473901    9.33815443    9.61438980
1   35.00000000  40.00000000    8.74907162  7.35566004 10.08096006     8.99911054   8.50793933   9.56266105      9.30524892    9.24358340    9.43735894
2   40.00000000  50.00000000    7.89193239  6.70979266  9.01108439     8.63494180   8.10080152   9.20946391      8.75523783    8.62769364    8.82954495
3   50.00000000  60.00000000    7.39053155  6.37515607  8.33986296     8.26035045   7.72555491   8.88355526      8.44969529    8.30909838    8.59966065
4   60.00000000  70.00000000    7.36480277  6.43581028  8.24895065     7.99334601   7.47192393   8.63159814      8.28388220    8.13494972    8.43090246
5   70.00000000  80.00000000    7.26438632  6.42307996  8.12094285     7.85778239   7.32076454   8.51462279      7.91856977    7.75080283    8.10108371
6   80.00000000 100.00000000    7.02555324  6.30343312  7.83918319     7.64071338   7.08013821   8.31845932      7.88708171    7.71894743    7.99909356
7  100.00000000 120.00000000    6.69076857  5.93975864  7.55752013     7.39283157   6.79765590   8.10572723      7.52670485    7.34818439    7.64659146
8  120.00000000 140.00000000    6.42151533  5.64210026  7.32778202     7.18431399   6.55684507   7.93420014      7.35963340    7.16373549    7.47036439
9  140.00000000 160.00000000    6.20548881  5.40401020  7.14322139     6.99747556   6.34117012   7.78204931      7.19273685    6.98756734    7.30903283
10 160.00000000 180.00000000    6.04792909  5.22608048  7.01442101     6.89020618   6.20173371   7.71627891      7.15004667    6.89340768    7.24746434
11 180.00000000 200.00000000    5.92578231  5.08531239  6.91847199     6.80096414   6.08365044   7.66551481      6.93196554    6.70944958    7.06393315
12 200.00000000 220.00000000    5.83819007  4.97949173  6.85654776     6.74171838   5.99483090   7.64616286      6.96361371    6.68060577    7.07178788
13 220.00000000 250.00000000    5.76759552  4.88683677  6.81633593     6.68717918   5.90854609   7.63635530      6.84606197    6.60727089    6.92940752
14 250.00000000 280.00000000    5.68787928  4.78459073  6.76854849     6.61426237   5.80106884   7.61241311      6.91003001    6.61386535    7.02789420
15 280.00000000 310.00000000    5.66782971  4.73801732  6.78544881     6.62680558   5.77387218   7.68025745      6.86916176    6.61284936    6.98392544
16 310.00000000 340.00000000    5.64541415  4.69280608  6.79450386     6.62494887   5.73633419   7.72946623      6.81937083    6.52892379    6.96740076
17 340.00000000 370.00000000    5.64896595  4.67257701  6.83150256     6.64347992   5.71972791   7.79934352      6.79208194    6.47333740    6.96143070
18 370.00000000 400.00000000    5.60852369  4.61794468  6.81234435     6.64786528   5.69299719   7.84959457      6.99289518    6.65608762    7.15833508
19 400.00000000 450.00000000    5.62290697  4.60583052  6.86419387     6.64880477   5.66139820   7.89882877      6.88390458    6.50910033    7.08620548
20 450.00000000 500.00000000    5.63395242  4.58641200  6.91955192     6.69648530   5.66214721   8.01595636      6.99481055    6.57384936    7.20094398
21 500.00000000 550.00000000    5.71702591  4.62785516  7.06011172     6.76619520   5.68211199   8.15965480      6.77648377    6.36713997    7.01283835
22 550.00000000 700.00000000    5.73766109  4.60534973  7.14266270     6.90263455   5.73913951   8.41516400      7.10483836    6.62175936    7.36326615

###############
## Figure 22 ##
###############

      LOWER_X    UPPER_X    Y_CENTRAL_LO      Y_LOWER_LO      Y_UPPER_LO   Y_CENTRAL_NLO     Y_LOWER_NLO     Y_UPPER_NLO  Y_CENTRAL_NNLO    Y_LOWER_NNLO    Y_UPPER_NNLO
0  0.00000000 0.20000000 168745.72917800 152149.12255500 189546.27488400 231449.18281800 217767.09146600 245785.77069800 237968.83249700 234174.62788800 238389.34180500
1  0.20000000 0.40000000 166842.40635800 150432.17719300 187409.60076200 228853.28094600 215320.37335900 243035.86210100 231989.03329200 229190.70344600 233178.78603000
2  0.40000000 0.60000000 163136.61134800 147088.95080600 183249.95655400 223869.71370900 210617.34889900 237765.39089000 226582.58396600 223225.17421800 228593.86739200
3  0.60000000 0.80000000 157565.30433600 142063.38869500 176995.30081500 216276.63438300 203464.27892300 229715.50514300 220077.08428500 217048.38003000 220723.11401000
4  0.80000000 1.00000000 150333.50695600 135539.48925300 168877.27440500 206421.71091100 194176.48658400 219274.37895000 208588.31880300 206058.46675700 208588.31880300
5  1.00000000 1.20000000 141572.73773300 127636.14747000 159043.13072800 194431.71042900 182887.62123000 206582.37259500 197414.28184900 195443.76738600 200169.28075900
6  1.20000000 1.40000000 131368.71517900 118430.93758100 147588.70297600 180317.69056300 169606.11935600 191786.76763800 183135.34061100 181661.89762300 185546.35535800
7  1.40000000 1.60000000 119948.73646000 108129.36649900 134768.42831400 164695.61037000 154899.11408700 175394.47129500 166886.00885300 164925.40506200 167536.67496600
8  1.60000000 1.80000000 107824.07792000  97191.89720360 121157.43764000 147965.31170700 139164.16012500 157797.75359600 148994.82221400 146977.62337300 149608.90403800
9  1.80000000 2.00000000  95097.72539250  85712.31996680 106869.97956800 130443.44174900 122670.35940700 139357.08577200 132448.17032600 130312.37685500 132615.01824000
10 2.00000000 2.20000000  82159.08522430  74042.08074970  92342.90873220 112612.49107500 105896.22404400 120527.24022500 114565.47837400 112843.39257000 115233.62936200
11 2.20000000 2.40000000  69437.67363430  62568.67921710  78058.36226670  95266.90356230  89563.92297020 102185.87717600  95048.36359040  94415.24347360  95926.60645870
12 2.40000000 2.60000000  57287.89127640  51612.26158900  64413.47149460  78760.88900770  74015.44689780  84698.68392610  80099.95547310  78360.46980960  80099.95547310
13 2.60000000 2.80000000  46031.21893270  41462.99845140  51768.86603230  63385.32195540  59494.46150450  68362.09935530  63747.13263640  62944.17187400  64786.65938110
14 2.80000000 3.00000000  35818.20842470  32256.66465630  40293.59793700  49686.56746930  46479.56980660  53819.38098110  50715.98138130  49656.07168670  50812.61988100
15 3.00000000 3.40000000  23047.76266420  20749.13870110  25938.33543970  32547.86939990  30254.08549700  35515.87169460  33130.42850800  32396.54379690  33185.53322570
16 3.40000000 3.80000000  10869.37019130   9756.42666951  12240.39742670  16092.68439330  14750.40402380  17853.89928540  16637.96276490  16204.62109160  16846.05001960
17 3.80000000 4.40000000   3106.56948547   2735.22349373   3547.79382968   5185.64763615   4617.13677558   5951.75623334   5716.98389268   5415.50919152   5855.06534202

###############
## Figure 23 ##
###############

      LOWER_X    UPPER_X   Y_CENTRAL_LO     Y_LOWER_LO     Y_UPPER_LO  Y_CENTRAL_NLO    Y_LOWER_NLO    Y_UPPER_NLO  Y_CENTRAL_NNLO   Y_LOWER_NNLO   Y_UPPER_NNLO
0  0.00000000 0.20000000 22770.48859140 20553.74960620 25541.37313560 28862.34038240 27469.88331740 30172.80076980  28782.89070250 28436.84927350 28880.63017560
1  0.20000000 0.40000000 22440.88735150 20256.13764750 25171.81248800 28471.12686610 27094.70935140 29768.18119020  28130.69179890 27859.86597190 28296.78079130
2  0.40000000 0.60000000 21812.34477190 19688.55015480 24467.14343740 27718.95307270 26372.23028950 28992.10256850  27628.95922130 27264.98423190 27695.52580460
3  0.60000000 0.80000000 20875.28152470 18842.41581350 23416.50177880 26565.06374790 25268.37506480 27794.50803890  26491.44557660 26111.54333190 26527.62379090
4  0.80000000 1.00000000 19671.63278830 17755.48907950 22067.08295190 25112.42467570 23875.85028850 26291.33256030  24912.57500510 24415.20278980 24912.57500510
5  1.00000000 1.20000000 18243.64608940 16466.04987460 20466.04696880 23385.23896190 22218.69715410 24506.38121960  23352.47532380 22911.06003620 23352.47532380
6  1.20000000 1.40000000 16612.21885760 14992.93094240 18636.88262600 21345.71125540 20273.88145130 22379.79003150  21297.50836950 21050.55370040 21348.32992190
7  1.40000000 1.60000000 14854.47617250 13405.73919910 16666.11728410 19191.33863570 18212.52120740 20147.53981550  19200.54912820 18944.91687910 19254.97091190
8  1.60000000 1.80000000 13025.85018890 11754.61002000 14615.77510820 16919.88589250 16043.00104580 17804.37071750  16814.96221660 16596.78062740 16930.75895080
9  1.80000000 2.00000000 11175.66606980 10084.05111510 12541.20737210 14631.74359810 13856.73399570 15440.25440440  14637.09286770 14408.49037740 14637.09286770
10 2.00000000 2.20000000  9383.57642099  8466.11077070 10531.52742850 12404.75336260 11730.95866240 13133.13386010  12480.73600660 12418.08682900 12546.08193670
11 2.20000000 2.40000000  7717.09170248  6961.63017375  8662.61220512 10301.83780890  9727.07997247 10945.19052180  10199.09526610 10062.19687730 10199.09526610
12 2.40000000 2.60000000  6184.39149403  5578.11215088  6943.45206669  8373.95999320  7890.34648110  8936.31605495   8399.08138605  8296.24234193  8473.56273253
13 2.60000000 2.80000000  4817.20053494  4344.19589767  5409.62614344  6639.98686996  6239.76904420  7124.07150487   6829.68796977  6665.35187432  6829.68796977
14 2.80000000 3.00000000  3633.57295536  3276.16132274  4081.40974339  5129.36524306  4793.47651173  5538.29227493   5155.54901635  5104.55434674  5228.34401807
15 3.00000000 3.40000000  2228.79684244  2005.05143311  2504.40708173  3306.95416498  3056.90320071  3615.76817367   3413.44183534  3336.16470378  3440.66402537
16 3.40000000 3.80000000   985.67236099   875.91416649  1114.13053217  1617.70082936  1464.74438626  1811.92653180   1762.37503763  1682.49434985  1779.14478121
17 3.80000000 4.40000000   269.39368401   234.69861083   311.56114335   527.08292609   461.13160375   614.42782014    603.56991826   566.80238406   631.21805190

###############
## Figure 24 ##
###############

      LOWER_X    UPPER_X  Y_CENTRAL_LO  Y_LOWER_LO  Y_UPPER_LO  Y_CENTRAL_NLO  Y_LOWER_NLO  Y_UPPER_NLO  Y_CENTRAL_NNLO  Y_LOWER_NNLO  Y_UPPER_NNLO
0  0.00000000 0.20000000    7.41072061  6.32434473  8.43861708     8.01907190   7.54502541   8.51579489      8.26771831    8.13589678    8.38311374
1  0.20000000 0.40000000    7.43475085  6.34552741  8.46532994     8.03808300   7.56276260   8.53622209      8.24683001    8.14735397    8.35178419
2  0.40000000 0.60000000    7.47909558  6.38469274  8.51454835     8.07641303   7.59831543   8.57771902      8.20090913    8.07939135    8.31038749
3  0.60000000 0.80000000    7.54793674  6.44555044  8.59089414     8.14139339   7.65909244   8.64727852      8.30747736    8.19314972    8.45308572
4  0.80000000 1.00000000    7.64214687  6.52877993  8.69539450     8.21990364   7.73228747   8.73170878      8.37281248    8.27126328    8.53345786
5  1.00000000 1.20000000    7.76011204  6.63321973  8.82597707     8.31429222   7.82064368   8.83387905      8.45367693    8.36929553    8.73679701
6  1.20000000 1.40000000    7.90795717  6.76407243  8.98962312     8.44749038   7.94567664   8.98479162      8.59890920    8.52972538    8.72538479
7  1.40000000 1.60000000    8.07492200  6.91254143  9.17362013     8.58176772   8.07130326   9.13925155      8.69173104    8.58961918    8.84335762
8  1.60000000 1.80000000    8.27769983  7.09292556  9.39687607     8.74505376   8.22488763   9.32617126      8.86084787    8.74088336    9.01433280
9  1.80000000 2.00000000    8.50935638  7.30003654  9.65066965     8.91509893   8.38385108   9.52429796      9.04880303    8.90288652    9.19236970
10 2.00000000 2.20000000    8.75562595  7.52179102  9.91861879     9.07817252   8.53674563   9.71621416      9.17938480    9.04140529    9.23291938
11 2.20000000 2.40000000    8.99790702  7.74156948 10.18002016     9.24756391   8.69397525   9.91918909      9.31929363    9.25721753    9.48192459
12 2.40000000 2.60000000    9.26330284  7.98542562 10.46303880     9.40545322   8.81357469  10.11453171      9.53675191    9.32964764    9.65496814
13 2.60000000 2.80000000    9.55559533  8.25635764 10.77118100     9.54600110   8.89734500  10.29551725      9.33382798    9.21625880    9.63523068
14 2.80000000 3.00000000    9.85757239  8.54267317 11.08924974     9.68668931   8.97145997  10.49240567      9.83716404    9.63157785    9.92246905
15 3.00000000 3.40000000   10.34089883  9.01430874 11.63781954     9.84224993   9.00164718  10.73975324      9.70587170    9.49087325    9.94721070
16 3.40000000 3.80000000   11.02736632  9.72542521 12.41832267     9.94787423   8.88153251  11.03658907      9.44064822    9.19476317    9.86016631
17 3.80000000 4.40000000   11.53170868  9.97097858 13.16955089     9.83839047   8.43979954  11.29187826      9.47194968    8.97246372   10.00599427

